A Semi-Discrete Optimal Transport Scheme for the Semi-Geostrophic Slice Compressible Model

We develop a semi-discrete optimal transport scheme for the compressible semi-geostrophic equations, a system that plays an important role in modelling large-scale atmospheric dynamics and frontogenesis. Unlike the incompressible case, the compressible equations involve variable density and internal energy, but can be recast into a variational framework that naturally couples the dynamics with an optimal transport formulation. This is done by a change to the so-called geostrophic coordinates, via a transformation inspired by the incompressible case. The discrete version of this variational formulation provides the basis for a numerical particle scheme. The implementation of this scheme presents considerable challenges, due to a non-quadratic cost function and parabolic $c$-Laguerre cells. To address these challenges, we use $c$-exponential charts to construct $c$-Laguerre tessellations efficiently, in which the cells become convex polygons. The time-continuous particle system conserves mass and energy, and the fully discrete scheme conserves them up to the time-discretisation error. We study the convergence of the scheme numerically, including a single-seed benchmark and error analysis. This work provides a significant new generalisation of existing semi-discrete optimal transport techniques, offering a robust and structure-preserving tool for simulating realistic atmospheric flows.

==> numerical_data.txt <==
0.71666667 0.39534884
0.72144054 0.39007938
0.72621441 0.38486677
0.73098827 0.37971042
0.73576214 0.37460968
0.74053601 0.36956381
0.74530988 0.36457209
0.75008375 0.35963375
0.75485762 0.35474805
0.75963149 0.34991423
0.76440536 0.34513156
0.76917923 0.34039928
0.77395310 0.33571666
0.77872697 0.33108298
0.78350084 0.32649752
0.78827471 0.32195956
0.79304858 0.31746843
0.79782245 0.31302342
0.80259631 0.30862386
0.80737018 0.30426909
0.81214405 0.29995844
0.81691792 0.29569128
0.82169179 0.29146698
0.82646566 0.28728490
0.83123953 0.28314444
0.83601340 0.27904500
0.84078727 0.27498598
0.84556114 0.27096680
0.85033501 0.26698690
0.85510888 0.26304571
0.85988275 0.25914268
0.86465662 0.25527727
0.86943049 0.25144894
0.87420436 0.24765719
0.87897822 0.24390148
0.88375209 0.24018133
0.88852596 0.23649623
0.89329983 0.23284570
0.89807370 0.22922927
0.90284757 0.22564645
0.90762144 0.22209680
0.91239531 0.21857985
0.91716918 0.21509517
0.92194305 0.21164232
0.92671692 0.20822087
0.93149079 0.20483040
0.93626466 0.20147049
0.94103853 0.19814074
0.94581240 0.19484074
0.95058626 0.19157011
0.95536013 0.18832846
0.96013400 0.18511540
0.96490787 0.18193058
0.96968174 0.17877361
0.97445561 0.17564414
0.97922948 0.17254182
0.98400335 0.16946629
0.98877722 0.16641723
0.99355109 0.16339428
0.99832496 0.16039712
1.00309883 0.15742543
1.00787270 0.15447888
1.01264657 0.15155716
1.01742044 0.14865996
1.02219430 0.14578698
1.02696817 0.14293792
1.03174204 0.14011249
1.03651591 0.13731039
1.04128978 0.13453135
1.04606365 0.13177507
1.05083752 0.12904130
1.05561139 0.12632975
1.06038526 0.12364017
1.06515913 0.12097228
1.06993300 0.11832583
1.07470687 0.11570058
1.07948074 0.11309626
1.08425461 0.11051263
1.08902848 0.10794945
1.09380235 0.10540649
1.09857621 0.10288350
1.10335008 0.10038027
1.10812395 0.09789655
1.11289782 0.09543214
1.11767169 0.09298680
1.12244556 0.09056033
1.12721943 0.08815250
1.13199330 0.08576311
1.13676717 0.08339196
1.14154104 0.08103883
1.14631491 0.07870354
1.15108878 0.07638587
1.15586265 0.07408564
1.16063652 0.07180266
1.16541039 0.06953673
1.17018425 0.06728768
1.17495812 0.06505531
1.17973199 0.06283945
1.18450586 0.06063992
1.18927973 0.05845655
1.19405360 0.05628915
1.19882747 0.05413757
1.20360134 0.05200164
1.20837521 0.04988119
1.21314908 0.04777605
1.21792295 0.04568607
1.22269682 0.04361109
1.22747069 0.04155095
1.23224456 0.03950550
1.23701843 0.03747460
1.24179229 0.03545808
1.24656616 0.03345580
1.25134003 0.03146762
1.25611390 0.02949340
1.26088777 0.02753299
1.26566164 0.02558625
1.27043551 0.02365305
1.27520938 0.02173326
1.27998325 0.01982673
1.28475712 0.01793334
1.28953099 0.01605296
1.29430486 0.01418546
1.29907873 0.01233071
1.30385260 0.01048859
1.30862647 0.00865898
1.31340034 0.00684175
1.31817420 0.00503679
1.32294807 0.00324398
1.32772194 0.00146321
1.33249581 -0.00030566
1.33726968 -0.00206271
1.34204355 -0.00380808
1.34681742 -0.00554186
1.35159129 -0.00726417
1.35636516 -0.00897511
1.36113903 -0.01067479
1.36591290 -0.01236332
1.37068677 -0.01404079
1.37546064 -0.01570731
1.38023451 -0.01736299
1.38500838 -0.01900791
1.38978224 -0.02064218
1.39455611 -0.02226589
1.39932998 -0.02387914
1.40410385 -0.02548202
1.40887772 -0.02707464
1.41365159 -0.02865707
1.41842546 -0.03022941
1.42319933 -0.03179174
1.42797320 -0.03334417
1.43274707 -0.03488677
1.43752094 -0.03641963
1.44229481 -0.03794283
1.44706868 -0.03945647
1.45184255 -0.04096062
1.45661642 -0.04245537
1.46139028 -0.04394079
1.46616415 -0.04541696
1.47093802 -0.04688398
1.47571189 -0.04834191
1.48048576 -0.04979082
1.48525963 -0.05123081
1.49003350 -0.05266194
1.49480737 -0.05408428
1.49958124 -0.05549791
1.50435511 -0.05690291
1.50912898 -0.05829934
1.51390285 -0.05968728
1.51867672 -0.06106679
1.52345059 -0.06243795
1.52822446 -0.06380082
1.53299832 -0.06515548
1.53777219 -0.06650198
1.54254606 -0.06784039
1.54731993 -0.06917078
1.55209380 -0.07049322
1.55686767 -0.07180776
1.56164154 -0.07311447
1.56641541 -0.07441342
1.57118928 -0.07570466
1.57596315 -0.07698825
1.58073702 -0.07826426
1.58551089 -0.07953275
1.59028476 -0.08079377
1.59505863 -0.08204737
1.59983250 -0.08329363
1.60460637 -0.08453259
1.60938023 -0.08576432
1.61415410 -0.08698886
1.61892797 -0.08820627
1.62370184 -0.08941661
1.62847571 -0.09061993
1.63324958 -0.09181628
1.63802345 -0.09300572
1.64279732 -0.09418829
1.64757119 -0.09536406
1.65234506 -0.09653306
1.65711893 -0.09769535
1.66189280 -0.09885098
1.66666667 -0.10000000


==> numerical_energy_data.txt <==
0.71666667 0.17947924
0.72144054 0.18240105
0.72621441 0.18529020
0.73098827 0.18814651
0.73576214 0.19096992
0.74053601 0.19376063
0.74530988 0.19651879
0.75008375 0.19924471
0.75485762 0.20193866
0.75963149 0.20460097
0.76440536 0.20723195
0.76917923 0.20983200
0.77395310 0.21240146
0.77872697 0.21494071
0.78350084 0.21745013
0.78827471 0.21993012
0.79304858 0.22238102
0.79782245 0.22480327
0.80259631 0.22719725
0.80737018 0.22956330
0.81214405 0.23190187
0.81691792 0.23421330
0.82169179 0.23649796
0.82646566 0.23875627
0.83123953 0.24098859
0.83601340 0.24319526
0.84078727 0.24537669
0.84556114 0.24753322
0.85033501 0.24966519
0.85510888 0.25177299
0.85988275 0.25385694
0.86465662 0.25591740
0.86943049 0.25795472
0.87420436 0.25996919
0.87897822 0.26196120
0.88375209 0.26393102
0.88852596 0.26587899
0.89329983 0.26780542
0.89807370 0.26971061
0.90284757 0.27159490
0.90762144 0.27345855
0.91239531 0.27530189
0.91716918 0.27712518
0.92194305 0.27892872
0.92671692 0.28071278
0.93149079 0.28247764
0.93626466 0.28422358
0.94103853 0.28595086
0.94581240 0.28765975
0.95058626 0.28935051
0.95536013 0.29102337
0.96013400 0.29267861
0.96490787 0.29431643
0.96968174 0.29593712
0.97445561 0.29754090
0.97922948 0.29912799
0.98400335 0.30069864
0.98877722 0.30225304
0.99355109 0.30379145
0.99832496 0.30531407
1.00309883 0.30682110
1.00787270 0.30831278
1.01264657 0.30978930
1.01742044 0.31125087
1.02219430 0.31269769
1.02696817 0.31412994
1.03174204 0.31554781
1.03651591 0.31695151
1.04128978 0.31834120
1.04606365 0.31971711
1.05083752 0.32107937
1.05561139 0.32242819
1.06038526 0.32376370
1.06515913 0.32508613
1.06993300 0.32639562
1.07470687 0.32769232
1.07948074 0.32897641
1.08425461 0.33024806
1.08902848 0.33150741
1.09380235 0.33275461
1.09857621 0.33398985
1.10335008 0.33521321
1.10812395 0.33642491
1.11289782 0.33762503
1.11767169 0.33881377
1.12244556 0.33999122
1.12721943 0.34115756
1.13199330 0.34231291
1.13676717 0.34345738
1.14154104 0.34459114
1.14631491 0.34571427
1.15108878 0.34682696
1.15586265 0.34792928
1.16063652 0.34902137
1.16541039 0.35010337
1.17018425 0.35117537
1.17495812 0.35223751
1.17973199 0.35328989
1.18450586 0.35433262
1.18927973 0.35536581
1.19405360 0.35638961
1.19882747 0.35740408
1.20360134 0.35840933
1.20837521 0.35940547
1.21314908 0.36039264
1.21792295 0.36137089
1.22269682 0.36234035
1.22747069 0.36330111
1.23224456 0.36425327
1.23701843 0.36519690
1.24179229 0.36613213
1.24656616 0.36705904
1.25134003 0.36797771
1.25611390 0.36888823
1.26088777 0.36979070
1.26566164 0.37068521
1.27043551 0.37157183
1.27520938 0.37245064
1.27998325 0.37332175
1.28475712 0.37418522
1.28953099 0.37504113
1.29430486 0.37588957
1.29907873 0.37673061
1.30385260 0.37756434
1.30862647 0.37839082
1.31340034 0.37921013
1.31817420 0.38002235
1.32294807 0.38082754
1.32772194 0.38162576
1.33249581 0.38241713
1.33726968 0.38320165
1.34204355 0.38397946
1.34681742 0.38475057
1.35159129 0.38551508
1.35636516 0.38627304
1.36113903 0.38702452
1.36591290 0.38776958
1.37068677 0.38850828
1.37546064 0.38924069
1.38023451 0.38996688
1.38500838 0.39068689
1.38978224 0.39140079
1.39455611 0.39210862
1.39932998 0.39281045
1.40410385 0.39350634
1.40887772 0.39419637
1.41365159 0.39488055
1.41842546 0.39555895
1.42319933 0.39623161
1.42797320 0.39689863
1.43274707 0.39756002
1.43752094 0.39821585
1.44229481 0.39886614
1.44706868 0.39951099
1.45184255 0.40015041
1.45661642 0.40078448
1.46139028 0.40141321
1.46616415 0.40203666
1.47093802 0.40265490
1.47571189 0.40326796
1.48048576 0.40387586
1.48525963 0.40447869
1.49003350 0.40507648
1.49480737 0.40566924
1.49958124 0.40625704
1.50435511 0.40683994
1.50912898 0.40741796
1.51390285 0.40799114
1.51867672 0.40855952
1.52345059 0.40912316
1.52822446 0.40968207
1.53299832 0.41023633
1.53777219 0.41078594
1.54254606 0.41133093
1.54731993 0.41187137
1.55209380 0.41240729
1.55686767 0.41293872
1.56164154 0.41346568
1.56641541 0.41398825
1.57118928 0.41450643
1.57596315 0.41502025
1.58073702 0.41552977
1.58551089 0.41603501
1.59028476 0.41653601
1.59505863 0.41703277
1.59983250 0.41752538
1.60460637 0.41801382
1.60938023 0.41849817
1.61415410 0.41897841
1.61892797 0.41945460
1.62370184 0.41992677
1.62847571 0.42039494
1.63324958 0.42085915
1.63802345 0.42131942
1.64279732 0.42177578
1.64757119 0.42222828
1.65234506 0.42267691
1.65711893 0.42312173
1.66189280 0.42356274
1.66666667 0.42400000

